A Tutorial on Modeling and Analysis of Dynamic Social Networks. Part II

Recent years have witnessed a significant trend towards filling the gap between Social Network Analysis (SNA) and control theory. This trend was enabled by the introduction of new mathematical models describing dynamics of social groups, the development of algorithms and software for data analysis and the tremendous progress in understanding complex networks and multi-agent systems (MAS) dynamics. The aim of this tutorial is to highlight a novel chapter of control theory, dealing with dynamic models of social networks and processes over them, to the attention of the broad research community. In its first part [1], we have considered the most classical models of social dynamics, which have anticipated and to a great extent inspired the recent extensive studies on MAS and complex networks. This paper is the second part of the tutorial, and it is focused on more recent models of social processes that have been developed concurrently with MAS theory. Future perspectives of control in social and techno-social systems are also discussed.

==> review.txt <==
-Reviewer 1

  -

The paper under review is the second part of a tutorial on opinion dynamics, directed primarily towards the systems and control community. Like in the first part, also this second part is of very good quality, in the sense that the major results are reported in a concise and efficient way, without getting entangled in details or too technical in the proofs. The choice of topics is also reasonable, and motivated in the introduction and final part with reasonable justifications. 

I think this is a timely paper, and the tutorial format very useful for the control community, which only recently has 'discovered' this field. The references are not only remarkable in number, but also appropriate for what is my knowledge.

So I congratulate the author(s) for this manuscript, and strongly recommend its publication.


I have only very minor observations that the author might want to take into account.

- the notation min^+ W(k) is a bit ambiguous, as 'positive' is often confused with 'nonnegative', while here e.g. Lemma 1 (a) means W_{ij} \in {0} U [\delta, 1]. 
Maybe replacing 'positive' with 'strictly positive' would disambiguate the notation.

- acronyms like SIA are not defined in the text

- the text is scattered with grammatical imprecisions, and need a careful re-reading. Here is a subsample mostly from the first pages:

- p2 left: non-stationary the French-DeGroot  -> non-stationary French-DeGroot

- p. 2, left last line: arcs represent positive of entries -> arcs represent positive entries

- p.2 right: From sociological point of view -> From a sociological point of view

- p.2 right: opinions can attain continuum of values -> opinions can attain a continuum of values

- p.2 right: between the compartment evolves -> between the compartments evolves

- p.5 left: It should be noted that consensus -> It should be noted that the consensus 

- p. 7 left: on the other hands -> on the other hand

- p. 7 right: in system and control theorists -> in systems and control theory

- p. 7 right: the number of cluster -> the number of clusters 

p. 17 left: have strictly possible diagonal, which assumption -> have strictly positive diagonal, assumption which

p. 22 right: or an ally of two friends -> or an alliance of two friends

p. 26 right: papers referred in it have not been -> papers referred in it had not been 



-Reviewer 2

  - This second part of the tutorial does a very good job in complementing the material provided in the first part. I think it is correct, thorough, complete to a reasonable extent, 
and well written. I support its publication for it will be useful to the researchers in the field.

That said, I have a number of minor comments/advice/additional references that I list below to the author's attention.
- end of section 1: "models, based", please remove comma
- "dynamics of real-valued opinions obey usual differential..." what does usual mean? what are unusual ones?
- in the discussion that precedes Proposition 3, I wonder if [103] should already be mentioned, as it contains also discrete-time results.

- please mention page when citing books, eg [37]

- end of page 6: "A simple yet instructive models" typo
- in Figure 1, please make clear whether you use the same initial condition for all six simulations
- after Corollary 12: I think it s unnecessary to detail which estimate was proved in each paper 

- last paragraph of section 4.1. I do not understand well the discussion about stability: does it depend on openness of intervals or on something else? That could be interesting for control people!

- page 10, footnotes about Landau symbols should be merged and cleaned up


- right before Theorem 13, you write that opinions "stabilize", which sounds weird given the lack of stability mentioned above

- shortly after (19), why is the interval [0,d^2] ? why the square? I do not see the reason for this notation

- right aftre the proof of lemma 11, I am getting lost in the discussion about extensions. Is there any typo or English issue?

- In lemma 20, the letter p is both the order of moments (by the way, is it p=1,2,3, including infty or?) and a vector...

- page 18: I do not see that FJ model is more general than [195]. If you allow to define a suitable extended graph, my impression is more the opposite

- Figure 4 is too low quality for good printing. same for some other diagrams.

- on page 21, it seems that Lemma 24 is referred to as Corollary 24
- page 26, "have not been written" had

- reference 283 is by now subsumed by a very recent journal publication https://doi.org/10.1137/16M1083402

- sections 7.3 and 7.4 seem too sketchy to be useful to a reader. My advice is to remove them !!!

- reference 96: Markov, ref 137: remove (Ed.)
- reference 297, please check the spelling of the author names
